Vulnerability of Machine Learning Approaches Applied in IoT-based Smart Grid: A Review

Machine learning (ML) sees an increasing prevalence of being used in the internet-of-things (IoT)-based smart grid. However, the trustworthiness of ML is a severe issue that must be addressed to accommodate the trend of ML-based smart grid applications (MLsgAPPs). The adversarial distortion injected into the power signal will greatly affect the system's normal control and operation. Therefore, it is imperative to conduct vulnerability assessment for MLsgAPPs applied in the context of safety-critical power systems. In this paper, we provide a comprehensive review of the recent progress in designing attack and defense methods for MLsgAPPs. Unlike the traditional survey about ML security, this is the first review work about the security of MLsgAPPs that focuses on the characteristics of power systems. We first highlight the specifics for constructing the adversarial attacks on MLsgAPPs. Then, the vulnerability of MLsgAPP is analyzed from both the aspects of the power system and ML model. Afterward, a comprehensive survey is conducted to review and compare existing studies about the adversarial attacks on MLsgAPPs in scenarios of generation, transmission, distribution, and consumption, and the countermeasures are reviewed according to the attacks that they defend against. Finally, the future research directions are discussed on the attacker's and defender's side, respectively. We also analyze the potential vulnerability of large language model-based (e.g., ChatGPT) power system applications. Overall, we encourage more researchers to contribute to investigating the adversarial issues of MLsgAPPs.

==> bibref.txt <==
@article{tian2021seaann,
  title={Adversarial attack and defense methods for neural network based state estimation in smart grid},
  author={Tian, Jiwei and Wang, Buhong and Li, Jing and Konstantinou, Charalambos},
  journal={IET Renewable Power Generation},
  volume={16},
  number={16},
  pages={3507--3518},
  year={2022},
  publisher={Wiley Online Library}
}


@article{santana2021advpg,
  title={Detecting and mitigating adversarial examples in regression tasks: a photovoltaic power generation forecasting case study},
  author={Santana, Everton Jose and Silva, Ricardo Petri and Zarpel{\~a}o, Bruno Bogaz and Barbon Junior, Sylvio},
  journal={Information},
  volume={12},
  number={10},
  pages={394},
  year={2021},
  publisher={MDPI}
}


@article{tian2021jae,
  title={Joint adversarial example and false data injection attacks for state estimation in power systems},
  author={Tian, Jiwei and Wang, Buhong and Wang, Zhen and Cao, Kunrui and Li, Jing and Ozay, Mete},
  journal={IEEE Transactions on Cybernetics},
  volume={52},
  number={12},
  pages={13699--13713},
  year={2021},
  publisher={IEEE}
}

@article{takiddin2021retd,
  title={Robust electricity theft detection against data poisoning attacks in smart grids},
  author={Takiddin, Abdulrahman and Ismail, Muhammad and Zafar, Usman and Serpedin, Erchin},
  journal={IEEE Transactions on Smart Grid},
  volume={12},
  number={3},
  pages={2675--2684},
  year={2020},
  publisher={IEEE}
}

@article{ren2022vulpsstvs,
  title={Vulnerability analysis, robustness verification, and mitigation strategy for machine learning-based power system stability assessment model under adversarial examples},
  author={Ren, Chao and Du, Xiaoning and Xu, Yan and Song, Qun and Liu, Yang and Tan, Rui},
  journal={IEEE Transactions on Smart Grid},
  volume={13},
  number={2},
  pages={1622--1632},
  year={2021},
  publisher={IEEE}
}


@article{ren2022vulverifications,
  title={Robustness Verification for Machine-Learning-Based Power System Dynamic Security Assessment Models Under Adversarial Examples},
  author={Ren, Chao and Xu, Yan},
  journal={IEEE Transactions on Control of Network Systems},
  volume={9},
  number={4},
  pages={1645--1654},
  year={2022},
  publisher={IEEE}
}

@article{ieeestrands,
  title={IEEE standard for synchrophasors for power systems},
  author={Martin, Kenneth E and Benmouyal, G and Adamiak, MG and Begovic, M and Burnett, RO and Carr, KR and Cobb, A and Kusters, JA and Horowitz, SH and Jensen, GR and others},
  journal={IEEE Transactions on Power Delivery},
  volume={13},
  number={1},
  pages={73--77},
  year={1998},
  publisher={IEEE}
}

@inproceedings{katz2017reluplex,
  title={Reluplex: An efficient SMT solver for verifying deep neural networks},
  author={Katz, Guy and Barrett, Clark and Dill, David L and Julian, Kyle and Kochenderfer, Mykel J},
  booktitle={Computer Aided Verification: 29th International Conference, CAV 2017, Heidelberg, Germany, July 24-28, 2017, Proceedings, Part I 30},
  pages={97--117},
  year={2017},
  organization={Springer}
}

@article{Szegedy2013rss,
  title={Intriguing properties of neural networks},
  author={Szegedy, Christian and Zaremba, Wojciech and Sutskever, Ilya and Bruna, Joan and Erhan, Dumitru and Goodfellow, Ian and Fergus, Rob},
  journal={arXiv preprint arXiv:1312.6199},
  year={2013}
}

@article{goodfellow2014fgsm,
  title={Explaining and harnessing adversarial examples},
  author={Goodfellow, Ian J and Shlens, Jonathon and Szegedy, Christian},
  journal={arXiv preprint arXiv:1412.6572},
  year={2014}
}

@article{Duchesne2020reviewMLapp,
  title={Recent developments in machine learning for energy systems reliability management},
  author={Duchesne, Laurine and Karangelos, Efthymios and Wehenkel, Louis},
  journal={Proceedings of the IEEE},
  volume={108},
  number={9},
  pages={1656--1676},
  year={2020},
  publisher={IEEE}
}

@book{Wehenkel2012learningps,
  title={Automatic learning techniques in power systems},
  author={Wehenkel, Louis A},
  number={429},
  year={1998},
  publisher={Springer Science \& Business Media}
}

@article{Glavic2019drlps,
  title={(Deep) reinforcement learning for electric power system control and related problems: A short review and perspectives},
  author={Glavic, Mevludin},
  journal={Annual Reviews in Control},
  volume={48},
  pages={22--35},
  year={2019},
  publisher={Elsevier}
}

@article{karagia2019mlml,
  title={Data-driven local control design for active distribution grids using off-line optimal power flow and machine learning techniques},
  author={Karagiannopoulos, Stavros and Aristidou, Petros and Hug, Gabriela},
  journal={IEEE Transactions on Smart Grid},
  volume={10},
  number={6},
  pages={6461--6471},
  year={2019},
  publisher={IEEE}
}

@article{martinez2011nnopf,
  title={Neural-network security-boundary constrained optimal power flow},
  author={Gutierrez-Martinez, Victor J and Ca{\~n}izares, Claudio A and Fuerte-Esquivel, Claudio R and Pizano-Martinez, Alejandro and Gu, Xueping},
  journal={IEEE Transactions on Power Systems},
  volume={26},
  number={1},
  pages={63--72},
  year={2010},
  publisher={IEEE}
}

@article{donnot2017mlforpsos,
  title={Introducing machine learning for power system operation support},
  author={Donnot, Benjamin and Guyon, Isabelle and Schoenauer, Marc and Panciatici, Patrick and Marot, Antoine},
  journal={arXiv preprint arXiv:1709.09527},
  year={2017}
}

@article{donnot2018fast，
  title={Fast power system security analysis with guided dropout},
  author={Donnot, Benjamin and Guyon, Isabelle and Schoenauer, Marc and Marot, Antoine and Panciatici, Patrick},
  journal={arXiv preprint arXiv:1801.09870},
  year={2018}
}

@article{venke2021verifynn,
  title={Verification of neural network behaviour: Formal guarantees for power system applications},
  author={Venzke, Andreas and Chatzivasileiadis, Spyros},
  journal={IEEE Transactions on Smart Grid},
  volume={12},
  number={1},
  pages={383--397},
  year={2020},
  publisher={IEEE}
}

@article{wu2020traficlight,
  title={A game-based approximate verification of deep neural networks with provable guarantees},
  author={Wu, Min and Wicker, Matthew and Ruan, Wenjie and Huang, Xiaowei and Kwiatkowska, Marta},
  journal={Theoretical Computer Science},
  volume={807},
  pages={298--329},
  year={2020},
  publisher={Elsevier}
}

@article{Tjeng2019ia,
  title={Evaluating robustness of neural networks with mixed integer programming},
  author={Tjeng, Vincent and Xiao, Kai and Tedrake, Russ},
  journal={arXiv preprint arXiv:1711.07356},
  year={2017}
}

@article{zhu2018sparsematrix,
  title={To prune, or not to prune: exploring the efficacy of pruning for model compression},
  author={Zhu, Michael and Gupta, Suyog},
  journal={arXiv preprint arXiv:1710.01878},
  year={2017}
}

@article{zimmerman2010matpower,
  title={MATPOWER: Steady-state operations, planning, and analysis tools for power systems research and education},
  author={Zimmerman, Ray Daniel and Murillo-S{\'a}nchez, Carlos Edmundo and Thomas, Robert John},
  journal={IEEE Transactions on power systems},
  volume={26},
  number={1},
  pages={12--19},
  year={2010},
  publisher={IEEE}
}

@article{mestav2019bacse,
  title={Bayesian state estimation for unobservable distribution systems via deep learning},
  author={Mestav, Kursat Rasim and Luengo-Rozas, Jaime and Tong, Lang},
  journal={IEEE Transactions on Power Systems},
  volume={34},
  number={6},
  pages={4910--4920},
  year={2019},
  publisher={IEEE}
}

@article{liu2018insiderthreats,
  title={Detecting and preventing cyber insider threats: A survey},
  author={Liu, Liu and De Vel, Olivier and Han, Qing-Long and Zhang, Jun and Xiang, Yang},
  journal={IEEE Communications Surveys \& Tutorials},
  volume={20},
  number={2},
  pages={1397--1417},
  year={2018},
  publisher={IEEE}
}

@article{wang2013cyber,
  title={Cyber security in the smart grid: Survey and challenges},
  author={Wang, Wenye and Lu, Zhuo},
  journal={Computer networks},
  volume={57},
  number={5},
  pages={1344--1371},
  year={2013},
  publisher={Elsevier}
}

@article{he2017dldetectfdia,
  title={Real-time detection of false data injection attacks in smart grid: A deep learning-based intelligent mechanism},
  author={He, Youbiao and Mendis, Gihan J and Wei, Jin},
  journal={IEEE Transactions on Smart Grid},
  volume={8},
  number={5},
  pages={2505--2516},
  year={2017},
  publisher={IEEE}
}

@article{yuan2019adversarialexample,
  title={Adversarial examples: Attacks and defenses for deep learning},
  author={Yuan, Xiaoyong and He, Pan and Zhu, Qile and Li, Xiaolin},
  journal={IEEE transactions on neural networks and learning systems},
  volume={30},
  number={9},
  pages={2805--2824},
  year={2019},
  publisher={IEEE}
}

@inproceedings{sayghe2020adlpsse,
  title={Evasion attacks with adversarial deep learning against power system state estimation},
  author={Sayghe, Ali and Zhao, Junbo and Konstantinou, Charalambos},
  booktitle={2020 IEEE Power \& Energy Society General Meeting (PESGM)},
  pages={1--5},
  year={2020},
  organization={IEEE}
}

@article{wiyatno2018jsma,
  title={Maximal jacobian-based saliency map attack},
  author={Wiyatno, Rey and Xu, Anqi},
  journal={arXiv preprint arXiv:1808.07945},
  year={2018}
}

@article{samuelsson2006eventclasi,
  title={Monitoring of power system events at transmission and distribution level},
  author={Samuelsson, Olof and Hemmingsson, Morten and Nielsen, Arne Hejde and Pedersen, Knud Ole Helgesen and Rasmussen, Joana},
  journal={IEEE Transactions on Power Systems},
  volume={21},
  number={2},
  pages={1007--1008},
  year={2006},
  publisher={IEEE}
}

@article{yadav2019rtdetection,
  title={Real-time event classification in power system with renewables using kernel density estimation and deep neural network},
  author={Yadav, Ravi and Raj, Shristi and Pradhan, Ashok Kumar},
  journal={IEEE Transactions on Smart Grid},
  volume={10},
  number={6},
  pages={6849--6859},
  year={2019},
  publisher={IEEE}
}

@article{aligholian2021clustering,
  title={Unsupervised event detection, clustering, and use case exposition in micro-pmu measurements},
  author={Aligholian, Armin and Shahsavari, Alireza and Stewart, Emma M and Cortez, Ed and Mohsenian-Rad, Hamed},
  journal={IEEE Transactions on Smart Grid},
  volume={12},
  number={4},
  pages={3624--3636},
  year={2021},
  publisher={IEEE}
}

@inproceedings{Kammal2021ppaclsevent,
  title={Poisoning attack against event classification in distribution synchrophasor measurements},
  author={Kamal, Mohasinina and Shahsavari, Alireza and Mohsenian-Rad, Hamed},
  booktitle={2021 IEEE International Conference on Communications, Control, and Computing Technologies for Smart Grids (SmartGridComm)},
  pages={327--332},
  year={2021},
  organization={IEEE}
}

@article{fan2018pmuattacks,
  title={Synchrophasor data correction under GPS spoofing attack: A state estimation-based approach},
  author={Fan, Xiaoyuan and Du, Liang and Duan, Dongliang},
  journal={IEEE Transactions on Smart Grid},
  volume={9},
  number={5},
  pages={4538--4546},
  year={2017},
  publisher={IEEE}
}

@inproceedings{dalvi2004emailfiltering,
  title={Adversarial classification},
  author={Dalvi, Nilesh and Domingos, Pedro and Mausam and Sanghai, Sumit and Verma, Deepak},
  booktitle={Proceedings of the tenth ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={99--108},
  year={2004}
}

@inproceedings{liang2019poisonlof,
  title={Poisoning attack on load forecasting},
  author={Liang, Yi and He, Di and Chen, Deming},
  booktitle={2019 IEEE innovative smart grid technologies-Asia (ISGT Asia)},
  pages={1230--1235},
  year={2019},
  organization={IEEE}
}

@article{luo2018lfbechrobust,
  title={Benchmarking robustness of load forecasting models under data integrity attacks},
  author={Luo, Jian and Hong, Tao and Fang, Shu-Cherng},
  journal={International Journal of Forecasting},
  volume={34},
  number={1},
  pages={89--104},
  year={2018},
  publisher={Elsevier}
}

@article{xie2016nndetector,
  title={GEFCom2014 probabilistic electric load forecasting: An integrated solution with forecast combination and residual simulation},
  author={Xie, Jingrui and Hong, Tao},
  journal={International Journal of Forecasting},
  volume={32},
  number={3},
  pages={1012--1016},
  year={2016},
  publisher={Elsevier}
}

@article{nerc2021security,
  title={Nerc critical infrastructure protection (cip) reliability standards},
  author={N. A. E. R. Corporation},
 website={https://www.nerc.com/pa/Stand/Pages/CIPStandards.aspx, 2021}
}

@article{tan2019lstmloadforecas,
  title={Ultra-short-term industrial power demand forecasting using LSTM based hybrid ensemble learning},
  author={Tan, Mao and Yuan, Siping and Li, Shuaihu and Su, Yongxin and Li, Hui and He, Feng},
  journal={IEEE transactions on power systems},
  volume={35},
  number={4},
  pages={2937--2948},
  year={2019},
  publisher={IEEE}
}

@article{wang2020ganloadforecast,
  title={Modeling load forecast uncertainty using generative adversarial networks},
  author={Wang, Yi and Hug, Gabriela and Liu, Zijie and Zhang, Ning},
  journal={Electric Power Systems Research},
  volume={189},
  pages={106732},
  year={2020},
  publisher={Elsevier}
}

@article{zhou2022loadforeacting,
  title={Robust load forecasting towards adversarial attacks via bayesian learning},
  author={Zhou, Yihong and Ding, Zhaohao and Wen, Qingsong and Wang, Yi},
  journal={IEEE Transactions on Power Systems},
  volume={38},
  number={2},
  pages={1445--1459},
  year={2022},
  publisher={IEEE}
}

@article{wei2011vulcyberattakcs,
  title={Protecting smart grid automation systems against cyberattacks},
  author={Wei, Dong and Lu, Yan and Jafari, Mohsen and Skare, Paul M and Rohde, Kenneth},
  journal={IEEE Transactions on Smart Grid},
  volume={2},
  number={4},
  pages={782--795},
  year={2011},
  publisher={IEEE}
}

@article{yan2012smartgridcomm,
  title={A survey on cyber security for smart grid communications},
  author={Yan, Ye and Qian, Yi and Sharif, Hamid and Tipper, David},
  journal={IEEE communications surveys \& tutorials},
  volume={14},
  number={4},
  pages={998--1010},
  year={2012},
  publisher={IEEE}
}

@article{ericsson2010scadavulnera,
  title={Cyber security and power system communication—essential parts of a smart grid infrastructure},
  author={Ericsson, G{\"o}ran N},
  journal={IEEE Transactions on Power delivery},
  volume={25},
  number={3},
  pages={1501--1507},
  year={2010},
  publisher={IEEE}
}

@article{case2016ukraine,
  title={Analysis of the cyber attack on the Ukrainian power grid},
  author={Case, Defense Use},
  journal={Electricity Information Sharing and Analysis Center (E-ISAC)},
  volume={388},
  number={1-29},
  pages={3},
  year={2016}
}

@inproceedings{tang2019enabaladv,
  title={Enabling cyberattack-resilient load forecasting through adversarial machine learning},
  author={Tang, Zefan and Jiao, Jieying and Zhang, Peng and Yue, Meng and Chen, Chen and Yan, Jun},
  booktitle={2019 IEEE Power \& Energy Society General Meeting (PESGM)},
  pages={1--5},
  year={2019},
  organization={IEEE}
}

@article{luo2018rrblf,
  title={Robust regression models for load forecasting},
  author={Luo, Jian and Hong, Tao and Fang, Shu-Cherng},
  journal={IEEE Transactions on Smart Grid},
  volume={10},
  number={5},
  pages={5397--5404},
  year={2018},
  publisher={IEEE}
}

@article{nguyen2018aare,
  title={Adversarial attacks, regression, and numerical stability regularization},
  author={Nguyen, Andre T and Raff, Edward},
  journal={arXiv preprint arXiv:1812.02885},
  year={2018}
}

@article{chen2020aeml,
  title={Generating adversarial examples against machine learning-based intrusion detector in industrial control systems},
  author={Chen, Jiming and Gao, Xiangshan and Deng, Ruilong and He, Yang and Fang, Chongrong and Cheng, Peng},
  journal={IEEE Transactions on Dependable and Secure Computing},
  volume={19},
  number={3},
  pages={1810--1825},
  year={2020},
  publisher={IEEE}
}

@article{kong2017dnnforecastload,
  title={Short-term residential load forecasting based on LSTM recurrent neural network},
  author={Kong, Weicong and Dong, Zhao Yang and Jia, Youwei and Hill, David J and Xu, Yan and Zhang, Yuan},
  journal={IEEE transactions on smart grid},
  volume={10},
  number={1},
  pages={841--851},
  year={2017},
  publisher={IEEE}
}

@inproceedings{niazazari2020attgec,
  title={Attack on grid event cause analysis: An adversarial machine learning approach},
  author={Niazazari, Iman and Livani, Hanif},
  booktitle={2020 IEEE Power \& Energy Society Innovative Smart Grid Technologies Conference (ISGT)},
  pages={1--5},
  year={2020},
  organization={IEEE}
}

@article{li2020dletd,
  title={Exploiting vulnerabilities of deep learning-based energy theft detection in AMI through adversarial attacks},
  author={Li, Jiangnan and Yang, Yingyuan and Sun, Jinyuan Stella},
  journal={arXiv preprint arXiv:2010.09212},
  year={2020}
}


@article{li2021adnn,
  title={Towards adversarial-resilient deep neural networks for false data injection attack detection in power grids},
  author={Li, Jiangnan and Yang, Yingyuan and Sun, Jinyuan Stella and Tomsovic, Kevin and Qi, Hairong},
  journal={arXiv preprint arXiv:2102.09057},
  year={2021}
}

@article{zanetti2017tunableami,
  title={A tunable fraud detection system for advanced metering infrastructure using short-lived patterns},
  author={Zanetti, Marcelo and Jamhour, Edgard and Pellenz, Marcelo and Penna, Manoel and Zambenedetti, Voldi and Chueiri, Ivan},
  journal={IEEE Transactions on Smart grid},
  volume={10},
  number={1},
  pages={830--840},
  year={2017},
  publisher={IEEE}
}

@misc{awareness2018hack,
  title={Hacking a Smart Meter and Killing the Grid},
  author={Awareness, SG},
  year={2018}
}

@misc{sun2017smartmeterhack,
  title={ELECTRIC SMART METER HACK},
  author={T. Sun},
  year={2020}，
  website={https://www.youtube.com/watch?v=CjrJjMNrqsI}
}

@inproceedings{chen2019lfdja,
  title={Exploiting vulnerabilities of load forecasting through adversarial attacks},
  author={Chen, Yize and Tan, Yushi and Zhang, Baosen},
  booktitle={Proceedings of the tenth ACM international conference on future energy systems},
  pages={1--11},
  year={2019}
}


@article{wang2021blackboxnilm,
  title={Stealthy black-box attacks on deep learning non-intrusive load monitoring models},
  author={Wang, Junfei and Srikantha, Pirathayini},
  journal={IEEE Transactions on Smart Grid},
  volume={12},
  number={4},
  pages={3479--3492},
  year={2021},
  publisher={IEEE}
}

@inproceedings{sayghe2020aepsse,
  title={Evasion attacks with adversarial deep learning against power system state estimation},
  author={Sayghe, Ali and Zhao, Junbo and Konstantinou, Charalambos},
  booktitle={2020 IEEE Power \& Energy Society General Meeting (PESGM)},
  pages={1--5},
  year={2020},
  organization={IEEE}
}

@inproceedings{liu2019annsg,
  title={Adversarial false data injection attack against nonlinear ac state estimation with ann in smart grid},
  author={Liu, Tian and Shu, Tao},
  booktitle={Security and Privacy in Communication Networks: 15th EAI International Conference, SecureComm 2019, Orlando, FL, USA, October 23--25, 2019, Proceedings, Part II 15},
  pages={365--379},
  year={2019},
  organization={Springer}
}

@article{hao2022adlsg,
  title={Adversarial attacks on deep learning models in smart grids},
  author={Hao, Jingbo and Tao, Yang},
  journal={Energy Reports},
  volume={8},
  pages={123--129},
  year={2022},
  publisher={Elsevier}
}


@inproceedings{chen2022fistml,
  title={Is machine learning in power systems vulnerable?},
  author={Chen, Yize and Tan, Yushi and Deka, Deepjyoti},
  booktitle={2018 IEEE International Conference on Communications, Control, and Computing Technologies for Smart Grids (SmartGridComm)},
  pages={1--6},
  year={2018},
  organization={IEEE}
}


@inproceedings{li2020searchfromfree,
  title={SearchFromFree: Adversarial measurements for machine learning-based energy theft detection},
  author={Li, Jiangnan and Yang, Yingyuan and Sun, Jinyuan Stella},
  booktitle={2020 IEEE International Conference on Communications, Control, and Computing Technologies for Smart Grids (SmartGridComm)},
  pages={1--6},
  year={2020},
  organization={IEEE}
}

@article{chen2021safedrl,
  title={Understanding the safety requirements for learning-based power systems operations},
  author={Chen, Yize and Arnold, Daniel and Shi, Yuanyuan and Peisert, Sean},
  journal={arXiv preprint arXiv:2110.04983},
  year={2021}
}

@article{kurakin2016amlatscale,
  title={Adversarial machine learning at scale},
  author={Kurakin, Alexey and Goodfellow, Ian and Bengio, Samy},
  journal={arXiv preprint arXiv:1611.01236},
  year={2016}
}

@article{zanetti2017amiaatt,
  title={A tunable fraud detection system for advanced metering infrastructure using short-lived patterns},
  author={Zanetti, Marcelo and Jamhour, Edgard and Pellenz, Marcelo and Penna, Manoel and Zambenedetti, Voldi and Chueiri, Ivan},
  journal={IEEE Transactions on Smart grid},
  volume={10},
  number={1},
  pages={830--840},
  year={2017},
  publisher={IEEE}
}


@inproceedings{papernot2016distillation,
  title={Distillation as a defense to adversarial perturbations against deep neural networks},
  author={Papernot, Nicolas and McDaniel, Patrick and Wu, Xi and Jha, Somesh and Swami, Ananthram},
  booktitle={2016 IEEE symposium on security and privacy (SP)},
  pages={582--597},
  year={2016},
  organization={IEEE}
}

@inproceedings{ma2019nic,
  title={Nic: Detecting adversarial samples with neural network invariant checking},
  author={Ma, Shiqing and Liu, Yingqi and Tao, Guanhong and Lee, Wen-Chuan and Zhang, Xiangyu},
  booktitle={26th Annual Network And Distributed System Security Symposium (NDSS 2019)},
  year={2019},
  organization={Internet Soc}
}

@inproceedings{meng2017magnet,
  title={Magnet: a two-pronged defense against adversarial examples},
  author={Meng, Dongyu and Chen, Hao},
  booktitle={Proceedings of the 2017 ACM SIGSAC conference on computer and communications security},
  pages={135--147},
  year={2017}
}

@article{liu2009fdia,
  title={False data injection attacks against state estimation in electric power grids},
  author={Liu, Yao and Ning, Peng and Reiter, Michael K},
  journal={ACM Transactions on Information and System Security (TISSEC)},
  volume={14},
  number={1},
  pages={1--33},
  year={2011},
  publisher={ACM New York, NY, USA}
}

@article{xu2020addefen,
  title={Adversarial attacks and defenses in images, graphs and text: A review},
  author={Xu, Han and Ma, Yao and Liu, Hao-Chen and Deb, Debayan and Liu, Hui and Tang, Ji-Liang and Jain, Anil K},
  journal={International Journal of Automation and Computing},
  volume={17},
  pages={151--178},
  year={2020},
  publisher={Springer}
}


@article{ieee2011unsecure,
  title={IEEE standard for synchrophasors for power systems},
  author={Martin, Kenneth E and Benmouyal, G and Adamiak, MG and Begovic, M and Burnett, RO and Carr, KR and Cobb, A and Kusters, JA and Horowitz, SH and Jensen, GR and others},
  journal={IEEE Transactions on Power Delivery},
  volume={13},
  number={1},
  pages={73--77},
  year={1998},
  publisher={IEEE}
}


@inproceedings{dezfooli2016deepfool,
  title={Deepfool: a simple and accurate method to fool deep neural networks},
  author={Moosavi-Dezfooli, Seyed-Mohsen and Fawzi, Alhussein and Frossard, Pascal},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={2574--2582},
  year={2016}
}

@inproceedings{papernot2016limit,
  title={The limitations of deep learning in adversarial settings},
  author={Papernot, Nicolas and McDaniel, Patrick and Jha, Somesh and Fredrikson, Matt and Celik, Z Berkay and Swami, Ananthram},
  booktitle={2016 IEEE European symposium on security and privacy (EuroS\&P)},
  pages={372--387},
  year={2016},
  organization={IEEE}
}

@article{madry2017tdl,
  title={Towards deep learning models resistant to adversarial attacks},
  author={Madry, Aleksander and Makelov, Aleksandar and Schmidt, Ludwig and Tsipras, Dimitris and Vladu, Adrian},
  journal={arXiv preprint arXiv:1706.06083},
  year={2017}
}


@inproceedings{carlini2017robustnn,
  title={Towards evaluating the robustness of neural networks},
  author={Carlini, Nicholas and Wagner, David},
  booktitle={2017 ieee symposium on security and privacy (sp)},
  pages={39--57},
  year={2017},
  organization={Ieee}
}

@article{liang2022trustAI,
  title={Advances, challenges and opportunities in creating data for trustworthy AI},
  author={Liang, Weixin and Tadesse, Girmaw Abebe and Ho, Daniel and Fei-Fei, L and Zaharia, Matei and Zhang, Ce and Zou, James},
  journal={Nature Machine Intelligence},
  volume={4},
  number={8},
  pages={669--677},
  year={2022},
  publisher={Nature Publishing Group UK London}
}

@inproceedings{demaontis2019transder,
  title={Why do adversarial attacks transfer? explaining transferability of evasion and poisoning attacks},
  author={Demontis, Ambra and Melis, Marco and Pintor, Maura and Jagielski, Matthew and Biggio, Battista and Oprea, Alina and Nita-Rotaru, Cristina and Roli, Fabio},
  booktitle={28th USENIX security symposium (USENIX security 19)},
  pages={321--338},
  year={2019}
}

@article{machado2023aml,
  title={Adversarial machine learning in image classification: A survey toward the defender’s perspective},
  author={Machado, Gabriel Resende and Silva, Eug{\^e}nio and Goldschmidt, Ronaldo Ribeiro},
  journal={ACM Computing Surveys (CSUR)},
  volume={55},
  number={1},
  pages={1--38},
  year={2021},
  publisher={ACM New York, NY}
}

@inproceedings{chen2018dlunsupe,
  title={An unsupervised deep learning approach for scenario forecasts},
  author={Chen, Yize and Wang, Xiyu and Zhang, Baosen},
  booktitle={2018 power systems computation conference (PSCC)},
  pages={1--7},
  year={2018},
  organization={IEEE}
}

@misc{hong2016gefcompete,
  title={Probabilistic energy forecasting: Global energy forecasting competition 2014 and beyond},
  author={Hong, Tao and Pinson, Pierre and Fan, Shu and Zareipour, Hamidreza and Troccoli, Alberto and Hyndman, Rob J},
  journal={International Journal of forecasting},
  volume={32},
  number={3},
  pages={896--913},
  year={2016},
  publisher={Elsevier}
}

@article{eskandarpour2017podetec,
  title={Machine learning based power grid outage prediction in response to extreme events},
  author={Eskandarpour, Rozhin and Khodaei, Amin},
  journal={IEEE Transactions on Power Systems},
  volume={32},
  number={4},
  pages={3315--3316},
  year={2016},
  publisher={IEEE}
}


@article{yang2018userprofile,
  title={Machine learning based power grid outage prediction in response to extreme events},
  author={Eskandarpour, Rozhin and Khodaei, Amin},
  journal={IEEE Transactions on Power Systems},
  volume={32},
  number={4},
  pages={3315--3316},
  year={2016},
  publisher={IEEE}
}


@inproceedings{lassetter2018havccontrol,
  title={Learning schemes for power system planning and control},
  author={Lassetter, Carter and Cotilla-Sanchez, Eduardo and Kim, Jinsub},
  booktitle={System Sciences (HICSS), 51st Hawaii International Conference on},
  year={2018}
}

@article{ernst2004rlpowe,
  title={Power systems stability control: reinforcement learning framework},
  author={Ernst, Damien and Glavic, Mevludin and Wehenkel, Louis},
  journal={IEEE transactions on power systems},
  volume={19},
  number={1},
  pages={427--435},
  year={2004},
  publisher={IEEE}
}

@article{mnih2015humanlevelcontrol,
  title={Human-level control through deep reinforcement learning},
  author={Mnih, Volodymyr and Kavukcuoglu, Koray and Silver, David and Rusu, Andrei A and Veness, Joel and Bellemare, Marc G and Graves, Alex and Riedmiller, Martin and Fidjeland, Andreas K and Ostrovski, Georg and others},
  journal={nature},
  volume={518},
  number={7540},
  pages={529--533},
  year={2015},
  publisher={Nature Publishing Group}
}

@article{schulamn2017ppo,
  title={Proximal policy optimization algorithms},
  author={Schulman, John and Wolski, Filip and Dhariwal, Prafulla and Radford, Alec and Klimov, Oleg},
  journal={arXiv preprint arXiv:1707.06347},
  year={2017}
}

@inproceedings{mnih2016drpcitric,
  title={Asynchronous methods for deep reinforcement learning},
  author={Mnih, Volodymyr and Badia, Adria Puigdomenech and Mirza, Mehdi and Graves, Alex and Lillicrap, Timothy and Harley, Tim and Silver, David and Kavukcuoglu, Koray},
  booktitle={International conference on machine learning},
  pages={1928--1937},
  year={2016},
  organization={PMLR}
}

@article{tian2022aacnnpqr,
  title={Adversarial attacks and defense for CNN based power quality recognition in smart grid},
  author={Tian, Jiwei and Wang, Buhong and Li, Jing and Wang, Zhen},
  journal={IEEE Transactions on Network Science and Engineering},
  volume={9},
  number={2},
  pages={807--819},
  year={2021},
  publisher={IEEE}
}

@article{kundacina2022robudpss,
  title={Robust and fast data-driven power system state estimator using graph neural networks},
  author={Kundacina, Ognjen and Cosovic, Mirsad and Vukobratovic, Dejan},
  journal={arXiv preprint arXiv:2206.02731},
  year={2022}
}

@inproceedings{li2021conaml,
  title={Conaml: Constrained adversarial machine learning for cyber-physical systems},
  author={Li, Jiangnan and Yang, Yingyuan and Sun, Jinyuan Stella and Tomsovic, Kevin and Qi, Hairong},
  booktitle={Proceedings of the 2021 ACM Asia Conference on Computer and Communications Security},
  pages={52--66},
  year={2021}
}


@article{liu2021gandiam,
  title={A GAN-Based Data Injection Attack Method on Data-Driven Strategies in Power Systems},
  author={Liu, Zengji and Wang, Qi and Ye, Yujian and Tang, Yi},
  journal={IEEE Transactions on Smart Grid},
  volume={13},
  number={4},
  pages={3203--3213},
  year={2022},
  publisher={IEEE}
}


@inproceedings{tian2022anatt,
  title={Adaptive normalized attacks for learning adversarial attacks and defenses in power systems},
  author={Tian, Jiwei and Li, Tengyao and Shang, Fute and Cao, Kunrui and Li, Jing and Ozay, Mete},
  booktitle={2019 IEEE International Conference on Communications, Control, and Computing Technologies for Smart Grids (SmartGridComm)},
  pages={1--6},
  year={2019},
  organization={IEEE}
}


@inproceedings{guihai2021amlfdia,
  title={Adversarial machine learning against false data injection attack detection for smart grid demand response},
  author={Guihai, Zhang and Sikdar, Biplab},
  booktitle={2021 IEEE International Conference on Communications, Control, and Computing Technologies for Smart Grids (SmartGridComm)},
  pages={352--357},
  year={2021},
  organization={IEEE}
}

@article{tian2021amlfdia,
  title={Exploring targeted and stealthy false data injection attacks via adversarial machine learning},
  author={Tian, Jiwei and Wang, Buhong and Li, Jing and Wang, Zhen and Ma, Bowen and Ozay, Mete},
  journal={IEEE Internet of Things Journal},
  volume={9},
  number={15},
  pages={14116--14125},
  year={2022},
  publisher={IEEE}
}

@article{henry2021gymanm,
  title={Gym-ANM: Reinforcement learning environments for active network management tasks in electricity distribution systems},
  author={Henry, Robin and Ernst, Damien},
  journal={Energy and AI},
  volume={5},
  pages={100092},
  year={2021},
  publisher={Elsevier}
}


@article{marot2020L2prn,
  title={Learning to run a power network challenge for training topology controllers},
  author={Marot, Antoine and Donnot, Benjamin and Romero, Camilo and Donon, Balthazar and Lerousseau, Marvin and Veyrin-Forrer, Luca and Guyon, Isabelle},
  journal={Electric Power Systems Research},
  volume={189},
  pages={106635},
  year={2020},
  publisher={Elsevier}
}


@inproceedings{wan2022drllcps,
  title={Exploring the vulnerability of deep reinforcement learning-based emergency control for low carbon power systems},
  author={Wan, Xu and Zeng, Lanting and Sun, Mingyang},
  booktitle={The 31th International Joint Conference on Artificial Intelligence (IJCAI). IEEE, Piscataway},
  year={2022}
}

@article{zeng2022resiliendrl,
  title={Resilience enhancement of multi-agent reinforcement learning-based demand response against adversarial attacks},
  author={Zeng, Lanting and Qiu, Dawei and Sun, Mingyang},
  journal={Applied Energy},
  volume={324},
  pages={119688},
  year={2022},
  publisher={Elsevier}
}

@article{zeng2022pcvadrl,
  title={Physics-constrained vulnerability assessment of deep reinforcement learning-based SCOPF},
  author={Zeng, Lanting and Sun, Mingyang and Wan, Xu and Zhang, Zhenyong and Deng, Ruilong and Xu, Yan},
  journal={IEEE Transactions on Power Systems},
  year={2022},
  publisher={IEEE}
}

@article{zhang2022pcrvisaps,
  title={Physics-Constrained Robustness Evaluation of Intelligent Security Assessment for Power Systems},
  author={Zhang, Zhenyong and Sun, Mingyang and Deng, Ruilong and Kang, Chongqing and Chow, Mo-Yuen},
  journal={IEEE Transactions on Power Systems},
  volume={38},
  number={1},
  pages={872--884},
  year={2022},
  publisher={IEEE}
}


@inproceedings{rndic2014pdfrate,
  title={Practical evasion of a learning-based classifier: A case study},
  author={{\v{S}}rndi{\'c}, Nedim and Laskov, Pavel},
  booktitle={2014 IEEE symposium on security and privacy},
  pages={197--211},
  year={2014},
  organization={IEEE}
}

@article{li2018textbugger,
  title={Textbugger: Generating adversarial text against real-world applications},
  author={Li, Jinfeng and Ji, Shouling and Du, Tianyu and Li, Bo and Wang, Ting},
  journal={arXiv preprint arXiv:1812.05271},
  year={2018}
}


@article{chen2011perinet,
  title={Petri net modeling of cyber-physical attacks on smart grid},
  author={Chen, Thomas M and Sanchez-Aarnoutse, Juan Carlos and Buford, John},
  journal={IEEE Transactions on smart grid},
  volume={2},
  number={4},
  pages={741--749},
  year={2011},
  publisher={IEEE}
}

@inproceedings{igual2018pqdis,
  title={Integral mathematical model of power quality disturbances},
  author={Igual, Ra{\'u}l and Medrano, Carlos and Arcega, Francisco Javier and Mantescu, Gabriela},
  booktitle={2018 18th International Conference on Harmonics and Quality of Power (ICHQP)},
  pages={1--6},
  year={2018},
  organization={IEEE}
}


@misc{pecandata2019,
  title={Pecan Street Inc. Dataport 2019},
  author={},
  year={2023}，
  website={https://dataport.cloud/}
}

@article{zhang2022corestability,
  title={CoRE: Constrained Robustness Evaluation of Machine Learning-Based Stability Assessment for Power Systems},
  author={Zhang, Zhenyong and Yau, David KY},
  journal={IEEE/CAA Journal of Automatica Sinica},
  volume={10},
  number={2},
  pages={557--559},
  year={2023},
  publisher={IEEE}
}

@article{huang2017drlvulne,
  title={Adversarial attacks on neural network policies},
  author={Huang, Sandy and Papernot, Nicolas and Goodfellow, Ian and Duan, Yan and Abbeel, Pieter},
  journal={arXiv preprint arXiv:1702.02284},
  year={2017}
}


@article{huang2019rlgc,
  title={Adaptive power system emergency control using deep reinforcement learning},
  author={Huang, Qiuhua and Huang, Renke and Hao, Weituo and Tan, Jie and Fan, Rui and Huang, Zhenyu},
  journal={IEEE Transactions on Smart Grid},
  volume={11},
  number={2},
  pages={1171--1182},
  year={2019},
  publisher={IEEE}
}


@article{zhang2019drlpsapp,
  title={Deep reinforcement learning for power system applications: An overview},
  author={Zhang, Zidong and Zhang, Dongxia and Qiu, Robert C},
  journal={CSEE Journal of Power and Energy Systems},
  volume={6},
  number={1},
  pages={213--225},
  year={2019},
  publisher={CSEE}
}

@article{zhou2020drlacopf,
  title={A data-driven method for fast ac optimal power flow solutions via deep reinforcement learning},
  author={Zhou, Yuhao and Zhang, Bei and Xu, Chunlei and Lan, Tu and Diao, Ruisheng and Shi, Di and Wang, Zhiwei and Lee, Wei-Jen},
  journal={Journal of Modern Power Systems and Clean Energy},
  volume={8},
  number={6},
  pages={1128--1139},
  year={2020},
  publisher={SGEPRI}
}


@article{Ilahi2021drlvul,
  title={Challenges and countermeasures for adversarial attacks on deep reinforcement learning},
  author={Ilahi, Inaam and Usama, Muhammad and Qadir, Junaid and Janjua, Muhammad Umar and Al-Fuqaha, Ala and Hoang, Dinh Thai and Niyato, Dusit},
  journal={IEEE Transactions on Artificial Intelligence},
  volume={3},
  number={2},
  pages={90--109},
  year={2021},
  publisher={IEEE}
}


@article{zheng2021vldrlfirst,
  title={Vulnerability assessment of deep reinforcement learning models for power system topology optimization},
  author={Zheng, Yan and Yan, Ziming and Chen, Kangjie and Sun, Jianwen and Xu, Yan and Liu, Yang},
  journal={IEEE Transactions on Smart Grid},
  volume={12},
  number={4},
  pages={3613--3623},
  year={2021},
  publisher={IEEE}
}

@inproceedings{pinto2017rarl,
  title={Robust adversarial reinforcement learning},
  author={Pinto, Lerrel and Davidson, James and Sukthankar, Rahul and Gupta, Abhinav},
  booktitle={International Conference on Machine Learning},
  pages={2817--2826},
  year={2017},
  organization={PMLR}
}

@article{zhang2021rrl,
  title={Robust reinforcement learning on state observations with learned optimal adversary},
  author={Zhang, Huan and Chen, Hongge and Boning, Duane and Hsieh, Cho-Jui},
  journal={arXiv preprint arXiv:2101.08452},
  year={2021}
}

@article{zhang2018drps,
  title={Review on the research and practice of deep learning and reinforcement learning in smart grids},
  author={Zhang, Dongxia and Han, Xiaoqing and Deng, Chunyu},
  journal={CSEE Journal of Power and Energy Systems},
  volume={4},
  number={3},
  pages={362--370},
  year={2018},
  publisher={CSEE}
}

@inproceedings{nagy2021citylearn,
  title={The citylearn challenge 2021},
  author={Nagy, Zoltan and V{\'a}zquez-Canteli, Jos{\'e} R and Dey, Sourav and Henze, Gregor},
  booktitle={Proceedings of the 8th ACM international conference on systems for energy-efficient buildings, cities, and transportation},
  pages={218--219},
  year={2021}
}

@inproceedings{dabrowski2017gridshock,
  title={Grid shock: Coordinated load-changing attacks on power grids: The non-smart power grid is vulnerable to cyber attacks as well},
  author={Dabrowski, Adrian and Ullrich, Johanna and Weippl, Edgar R},
  booktitle={Proceedings of the 33rd Annual Computer Security Applications Conference},
  pages={303--314},
  year={2017}
}

@article{gu2019backdoor,
  title={Badnets: Evaluating backdooring attacks on deep neural networks},
  author={Gu, Tianyu and Liu, Kang and Dolan-Gavitt, Brendan and Garg, Siddharth},
  journal={IEEE Access},
  volume={7},
  pages={47230--47244},
  year={2019},
  publisher={IEEE}
}

@article{chen2022costoriented,
  title={Vulnerability and impact of machine learning-based inertia forecasting under cost-oriented data integrity attack},
  author={Chen, Yan and Sun, Mingyang and Chu, Zhongda and Camal, Simon and Kariniotakis, George and Teng, Fei},
  journal={IEEE Transactions on Smart Grid},
  volume={14},
  number={3},
  pages={2275--2287},
  year={2022},
  publisher={IEEE}
}


@inproceedings{yang2017poisonatta,
  title={Poisoning attack on load forecasting},
  author={Liang, Yi and He, Di and Chen, Deming},
  booktitle={2019 IEEE innovative smart grid technologies-Asia (ISGT Asia)},
  pages={1230--1235},
  year={2019},
  organization={IEEE}
}

@inproceedings{jagielski2018datapoisoning,
  title={Manipulating machine learning: Poisoning attacks and countermeasures for regression learning},
  author={Jagielski, Matthew and Oprea, Alina and Biggio, Battista and Liu, Chang and Nita-Rotaru, Cristina and Li, Bo},
  booktitle={2018 IEEE symposium on security and privacy (SP)},
  pages={19--35},
  year={2018},
  organization={IEEE}
}

@article{konstantelos2016parallel,
  title={Implementation of a massively parallel dynamic security assessment platform for large-scale grids},
  author={Konstantelos, Ioannis and Jamgotchian, Geoffroy and Tindemans, Simon H and Duchesne, Philippe and Cole, Stijn and Merckx, Christian and Strbac, Goran and Panciatici, Patrick},
  journal={IEEE Transactions on Smart Grid},
  volume={8},
  number={3},
  pages={1417--1426},
  year={2016},
  publisher={IEEE}
}

@article{li2022eccsg,
  title={Edge-cloud Computing Systems for Smart Grid: State-of-the-art, Architecture, and Applications},
  author={Li, Junlong and Gu, Chenghong and Xiang, Yue and Li, Furong},
  journal={Journal of Modern Power Systems and Clean Energy},
  volume={10},
  number={4},
  pages={805--817},
  year={2022},
  publisher={SGEPRI}
}

@article{niet2021europeact,
  title={Governing AI in electricity systems: Reflections on the EU artificial intelligence bill},
  author={Niet, Irene and van Est, Rinie and Veraart, Frank},
  journal={Frontiers in Artificial Intelligence},
  volume={4},
  pages={690237},
  year={2021},
  publisher={Frontiers Media SA}
}


@misc{japanai2022,
  title={Artificial intelligence technology strategy},
  author={Strategic Council for AI Technology},
  year={2017},
  publisher={Strategic Council for AI Technology Tokyo, Japan}
}

@article{doaiswami1979ifac,
  title={An Estimation and Evaluation of Power System Transient Security},
  author={Doraiswami, R and Fonseca, LGS},
  journal={IFAC Proceedings Volumes},
  volume={12},
  number={5},
  pages={144--149},
  year={1979},
  publisher={Elsevier}
}

@article{sobajic1989anndsa,
  title={Artificial neural-net based dynamic security assessment for electric power systems},
  author={Sobajic, Dejan J and Pao, Y-H},
  journal={IEEE Transactions on power Systems},
  volume={4},
  number={1},
  pages={220--228},
  year={1989},
  publisher={IEEE}
}

@article{hiton2006dl,
  title={Reducing the dimensionality of data with neural networks},
  author={Hinton, Geoffrey E and Salakhutdinov, Ruslan R},
  journal={science},
  volume={313},
  number={5786},
  pages={504--507},
  year={2006},
  publisher={American Association for the Advancement of Science}
}

@article{gomez2011svpdsa,
  title={Support vector machine-based algorithm for post-fault transient stability status prediction using synchronized measurements},
  author={Gomez, Francisco R and Rajapakse, Athula D and Annakkage, Udaya D and Fernando, Ioni T},
  journal={IEEE Transactions on Power systems},
  volume={26},
  number={3},
  pages={1474--1483},
  year={2010},
  publisher={IEEE}
}

@article{wang2020aese,
  title={Physics-guided deep learning for power system state estimation},
  author={Wang, Lei and Zhou, Qun and Jin, Shuangshuang},
  journal={Journal of Modern Power Systems and Clean Energy},
  volume={8},
  number={4},
  pages={607--615},
  year={2020},
  publisher={SGEPRI}
}

@article{rai2021faulclassi,
  title={Fault classification in power system distribution network integrated with distributed generators using CNN},
  author={Rai, Praveen and Londhe, Narendra D and Raj, Ritesh},
  journal={Electric Power Systems Research},
  volume={192},
  pages={106914},
  year={2021},
  publisher={Elsevier}
}

@inproceedings{vascondelos2016iteslaproj,
  title={Online security assessment with load and renewable generation uncertainty: The itesla project approach},
  author={Vasconcelos, MH and Carvalho, Leonel Magalh{\~a}es and Meirinhos, J and Omont, N and Gambier-Morel, P and Jamgotchian, G and Cirio, D and Ciapessoni, E and Pitto, A and Konstantelos, I and others},
  booktitle={2016 International Conference on Probabilistic Methods Applied to Power Systems (PMAPS)},
  pages={1--8},
  year={2016},
  organization={IEEE}
}


@article{liu2014dsadtdt,
  title={A systematic approach for dynamic security assessment and the corresponding preventive control scheme based on decision trees},
  author={Liu, Chengxi and Sun, Kai and Rather, Zakir Hussain and Chen, Zhe and Bak, Claus Leth and Th{\o}gersen, Paul and Lund, Per},
  journal={IEEE Transactions on Power Systems},
  volume={29},
  number={2},
  pages={717--730},
  year={2013},
  publisher={IEEE}
}

@inproceedings{lerps2020yoon,
  title={Winning the l2rpn challenge: Power grid management via semi-markov afterstate actor-critic},
  author={Yoon, Deunsol and Hong, Sunghoon and Lee, Byung-Jun and Kim, Kee-Eung},
  booktitle={International Conference on Learning Representations},
  year={2020}
}

@inproceedings{zhou2012kdd,
  title={Adversarial support vector machine learning},
  author={Zhou, Yan and Kantarcioglu, Murat and Thuraisingham, Bhavani and Xi, Bowei},
  booktitle={Proceedings of the 18th ACM SIGKDD international conference on Knowledge discovery and data mining},
  pages={1059--1067},
  year={2012}
}

@inproceedings{kearns1988malicious,
  title={Learning in the presence of malicious errors},
  author={Kearns, Michael and Li, Ming},
  booktitle={Proceedings of the twentieth annual ACM symposium on Theory of computing},
  pages={267--280},
  year={1988}
}


@inproceedings{lowd1988malicious,
  title={Adversarial learning},
  author={Lowd, Daniel and Meek, Christopher},
  booktitle={Proceedings of the eleventh ACM SIGKDD international conference on Knowledge discovery in data mining},
  pages={641--647},
  year={2005}
}

@article{opp2021aisecurity,
  title={Security and privacy for artificial intelligence: Opportunities and challenges},
  author={Oseni, Ayodeji and Moustafa, Nour and Janicke, Helge and Liu, Peng and Tari, Zahir and Vasilakos, Athanasios},
  journal={arXiv preprint arXiv:2102.04661},
  year={2021}
}

@inproceedings{palka2015spamemail,
  title={Fuzzing E-mail Filters with Generative Grammars and $\{$N-Gram$\}$ Analysis},
  author={Palka, Sean and McCoy, Damon},
  booktitle={9th USENIX Workshop on Offensive Technologies (WOOT 15)},
  year={2015}
}

@article{olowononi2021aisecuritycps,
  title={Resilient machine learning for networked cyber physical systems: A survey for machine learning security to securing machine learning for CPS},
  author={Olowononi, Felix O and Rawat, Danda B and Liu, Chunmei},
  journal={IEEE Communications Surveys \& Tutorials},
  volume={23},
  number={1},
  pages={524--552},
  year={2020},
  publisher={IEEE}
}


@article{yan2012sgcsecur,
  title={A survey on cyber security for smart grid communications},
  author={Yan, Ye and Qian, Yi and Sharif, Hamid and Tipper, David},
  journal={IEEE communications surveys \& tutorials},
  volume={14},
  number={4},
  pages={998--1010},
  year={2012},
  publisher={IEEE}
}

@article{liang2017fdais,
  title={A review of false data injection attacks against modern power systems},
  author={Liang, Gaoqi and Zhao, Junhua and Luo, Fengji and Weller, Steven R and Dong, Zhao Yang},
  journal={IEEE Transactions on Smart Grid},
  volume={8},
  number={4},
  pages={1630--1638},
  year={2016},
  publisher={IEEE}
}

@article{case2016analysis,
  title={Analysis of the cyber attack on the Ukrainian power grid},
  author={Case, Defense Use},
  journal={Electricity Information Sharing and Analysis Center (E-ISAC)},
  volume={388},
  number={1-29},
  pages={3},
  year={2016}
}

@article{iran2010iran,
  title={Stuxnet: Dissecting a cyberwarfare weapon},
  author={Langner, Ralph},
  journal={IEEE Security \& Privacy},
  volume={9},
  number={3},
  pages={49--51},
  year={2011},
  publisher={IEEE}
}


@article{liu2011false,
  title={False data injection attacks against state estimation in electric power grids},
  author={Liu, Yao and Ning, Peng and Reiter, Michael K},
  journal={ACM Transactions on Information and System Security (TISSEC)},
  volume={14},
  number={1},
  pages={1--33},
  year={2011},
  publisher={ACM New York, NY, USA}
}

@inproceedings{zhang2017fdipmu,
  title={False data injection attacks on phasor measurements that bypass low-rank decomposition},
  author={Zhang, Jiazi and Chu, Zhigang and Sankar, Lalitha and Kosut, Oliver},
  booktitle={2017 IEEE International Conference on Smart Grid Communications (SmartGridComm)},
  pages={96--101},
  year={2017},
  organization={IEEE}
}

@article{gu2017backdoor,
  title={Badnets: Identifying vulnerabilities in the machine learning model supply chain},
  author={Gu, Tianyu and Dolan-Gavitt, Brendan and Garg, Siddharth},
  journal={arXiv preprint arXiv:1708.06733},
  year={2017}
}

@inproceedings{jagielski2018poisoningatt,
  title={Manipulating machine learning: Poisoning attacks and countermeasures for regression learning},
  author={Jagielski, Matthew and Oprea, Alina and Biggio, Battista and Liu, Chang and Nita-Rotaru, Cristina and Li, Bo},
  booktitle={2018 IEEE symposium on security and privacy (SP)},
  pages={19--35},
  year={2018},
  organization={IEEE}
}

@inproceedings{biggio2013evasionatt,
  title={Evasion attacks against machine learning at test time},
  author={Biggio, Battista and Corona, Igino and Maiorca, Davide and Nelson, Blaine and {\v{S}}rndi{\'c}, Nedim and Laskov, Pavel and Giacinto, Giorgio and Roli, Fabio},
  booktitle={Machine Learning and Knowledge Discovery in Databases: European Conference, ECML PKDD 2013, Prague, Czech Republic, September 23-27, 2013, Proceedings, Part III 13},
  pages={387--402},
  year={2013},
  organization={Springer}
}

@inproceedings{shokri2017meminfer,
  title={Membership inference attacks against machine learning models},
  author={Shokri, Reza and Stronati, Marco and Song, Congzheng and Shmatikov, Vitaly},
  booktitle={2017 IEEE symposium on security and privacy (SP)},
  pages={3--18},
  year={2017},
  organization={IEEE}
}

@inproceedings{jagielski2020extraction,
  title={High accuracy and high fidelity extraction of neural networks},
  author={Jagielski, Matthew and Carlini, Nicholas and Berthelot, David and Kurakin, Alex and Papernot, Nicolas},
  booktitle={29th USENIX security symposium (USENIX Security 20)},
  pages={1345--1362},
  year={2020}
}

@inproceedings{fredrikson2015modelreverse,
  title={Model inversion attacks that exploit confidence information and basic countermeasures},
  author={Fredrikson, Matt and Jha, Somesh and Ristenpart, Thomas},
  booktitle={Proceedings of the 22nd ACM SIGSAC conference on computer and communications security},
  pages={1322--1333},
  year={2015}
}

@inproceedings{xiao2018exploit,
  title={Security risks in deep learning implementations},
  author={Xiao, Qixue and Li, Kang and Zhang, Deyue and Xu, Weilin},
  booktitle={2018 IEEE Security and privacy workshops (SPW)},
  pages={123--128},
  year={2018},
  organization={IEEE}
}

@article{kim2021autocyber,
  title={Cybersecurity for autonomous vehicles: Review of attacks and defense},
  author={Kim, Kyounggon and Kim, Jun Seok and Jeong, Seonghoon and Park, Jo-Hee and Kim, Huy Kang},
  journal={Computers \& Security},
  volume={103},
  pages={102150},
  year={2021},
  publisher={Elsevier}
}


@inproceedings{rosa2016fgv,
  title={Adversarial diversity and hard positive generation},
  author={Rozsa, Andras and Rudd, Ethan M and Boult, Terrance E},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition workshops},
  pages={25--32},
  year={2016}
}

@article{maaten2008tnse,
  title={Visualizing data using t-SNE.},
  author={Van der Maaten, Laurens and Hinton, Geoffrey},
  journal={Journal of machine learning research},
  volume={9},
  number={11},
  year={2008}
}


@article{musleh2020survey2020,
  title={A survey on the detection algorithms for false data injection attacks in smart grids},
  author={Musleh, Ahmed S and Chen, Guo and Dong, Zhao Yang},
  journal={IEEE Transactions on Smart Grid},
  volume={11},
  number={3},
  pages={2218--2234},
  year={2019},
  publisher={IEEE}
}

@article{ghosh2019surveyscadasecurity,
  title={A survey of security in SCADA networks: Current issues and future challenges},
  author={Ghosh, Sagarika and Sampalli, Srinivas},
  journal={IEEE Access},
  volume={7},
  pages={135812--135831},
  year={2019},
  publisher={IEEE}
}


@article{zhang2019firewall1,
  title={Multilayer data-driven cyber-attack detection system for industrial control systems based on network, system, and process data},
  author={Zhang, Fan and Kodituwakku, Hansaka Angel Dias Edirisinghe and Hines, J Wesley and Coble, Jamie},
  journal={IEEE Transactions on Industrial Informatics},
  volume={15},
  number={7},
  pages={4362--4369},
  year={2019},
  publisher={IEEE}
}


@inproceedings{sasaki2022rmdsecurity,
  title={Exposed infrastructures: Discovery, attacks and remediation of insecure ics remote management devices},
  author={Sasaki, Takayuki and Fujita, Akira and Gan{\'a}n, Carlos H and van Eeten, Michel and Yoshioka, Katsunari and Matsumoto, Tsutomu},
  booktitle={2022 IEEE Symposium on Security and Privacy (SP)},
  pages={2379--2396},
  year={2022},
  organization={IEEE}
}


@inproceedings{nawrocki2020icsin,
  title={Uncovering vulnerable industrial control systems from the internet core},
  author={Nawrocki, Marcin and Schmidt, Thomas C and W{\"a}hlisch, Matthias},
  booktitle={NOMS 2020-2020 IEEE/IFIP Network Operations and Management Symposium},
  pages={1--9},
  year={2020},
  organization={IEEE}
}



@misc{indian2020powergridattack,
  title={Major Power Outage in India Could be Triggered by Cyber Attack},
  author={Threat IT Staff},
  year={2020}，
  website={http://www.indiandefensenews. in/2020/07/indias-power-grids-under-threat-of.html}
}

@article{illera2014smartmetersnn,
  title={Lights off! The darkness of the smart meters},
  author={Illera, Alberto Garcia and Vidal, Javier Vazquez},
  journal={BlackHat Europe},
  year={2014}
}


@article{nescor2019attackinstance,
  title={Electric sector failure scenarios and impact analyses},
  author={Lee, Annabelle and others},
  journal={National electric sector cybersecurity organization resource (NESCOR) technical working group},
  volume={1},
  year={2013}
}


@article{yan2012commseru,
  title={A survey on cyber security for smart grid communications},
  author={Yan, Ye and Qian, Yi and Sharif, Hamid and Tipper, David},
  journal={IEEE communications surveys \& tutorials},
  volume={14},
  number={4},
  pages={998--1010},
  year={2012},
  publisher={IEEE}
}


@article{yang2014optimization,
  title={On false data-injection attacks against power system state estimation: Modeling and countermeasures},
  author={Yang, Qingyu and Yang, Jie and Yu, Wei and An, Dou and Zhang, Nan and Zhao, Wei},
  journal={IEEE Transactions on Parallel and Distributed Systems},
  volume={25},
  number={3},
  pages={717--729},
  year={2013},
  publisher={IEEE}
}

@article{deng2018sparsefdi,
  title={False data injection attacks with limited susceptance information and new countermeasures in smart grid},
  author={Deng, Ruilong and Liang, Hao},
  journal={IEEE Transactions on Industrial Informatics},
  volume={15},
  number={3},
  pages={1619--1628},
  year={2018},
  publisher={IEEE}
}

@article{huang2013fditopologyfree,
  title={Bad data injection in smart grid: attack and defense mechanisms},
  author={Huang, Yi and Esmalifalak, Mohammad and Nguyen, Huy and Zheng, Rong and Han, Zhu and Li, Husheng and Song, Lingyang},
  journal={IEEE Communications Magazine},
  volume={51},
  number={1},
  pages={27--33},
  year={2013},
  publisher={IEEE}
}

@article{remigijus2006lipschitz,
  title={Analysis of different norms and corresponding Lipschitz constants for global optimization},
  author={Paulavi{\v{c}}ius, Remigijus and {\v{Z}}ilinskas, Julius},
  journal={Technological and Economic Development of Economy},
  volume={12},
  number={4},
  pages={301--306},
  year={2006},
  publisher={Taylor \& Francis}
}


@article{leshno1993mlpanyfunction,
  title={Multilayer feedforward networks with a nonpolynomial activation function can approximate any function},
  author={Leshno, Moshe and Lin, Vladimir Ya and Pinkus, Allan and Schocken, Shimon},
  journal={Neural networks},
  volume={6},
  number={6},
  pages={861--867},
  year={1993},
  publisher={Elsevier}
}

@article{zheng2018extenva,
  title={Evaluating the robustness of neural networks: An extreme value theory approach},
  author={Weng, Tsui-Wei and Zhang, Huan and Chen, Pin-Yu and Yi, Jinfeng and Su, Dong and Gao, Yupeng and Hsieh, Cho-Jui and Daniel, Luca},
  journal={arXiv preprint arXiv:1801.10578},
  year={2018}
}

@article{liu2020dummyatt,
  title={Dummy data attacks in power systems},
  author={Liu, Xuan and Song, Yufei and Li, Zuyi},
  journal={IEEE Transactions on Smart Grid},
  volume={11},
  number={2},
  pages={1792--1795},
  year={2019},
  publisher={IEEE}
}

@inproceedings{mohamd2020ganfdia,
  title={Generation of false data injection attacks using conditional generative adversarial networks},
  author={Mohammadpourfard, Mostafa and Ghanaatpishe, Fateme and Mohammadi, Marziyeh and Lakshminarayana, Subhash and Pechenizkiy, Mykola},
  booktitle={2020 IEEE PES Innovative Smart Grid Technologies Europe (ISGT-Europe)},
  pages={41--45},
  year={2020},
  organization={IEEE}
}

@article{huang2022pinn,
  title={Applications of physics-informed neural networks in power systems-a review},
  author={Huang, Bin and Wang, Jianhui},
  journal={IEEE Transactions on Power Systems},
  volume={38},
  number={1},
  pages={572--588},
  year={2022},
  publisher={IEEE}
}

@article{su2022flcola,
  title={Secure and efficient federated learning for smart grid with edge-cloud collaboration},
  author={Su, Zhou and Wang, Yuntao and Luan, Tom H and Zhang, Ning and Li, Feng and Chen, Tao and Cao, Hui},
  journal={IEEE Transactions on Industrial Informatics},
  volume={18},
  number={2},
  pages={1333--1344},
  year={2021},
  publisher={IEEE}
}

@article{wen2022feddetect,
  title={Feddetect: A novel privacy-preserving federated learning framework for energy theft detection in smart grid},
  author={Wen, Mi and Xie, Rong and Lu, Kejie and Wang, Liangliang and Zhang, Kai},
  journal={IEEE Internet of Things Journal},
  volume={9},
  number={8},
  pages={6069--6080},
  year={2021},
  publisher={IEEE}
}

@article{zhang2019mtd,
  title={Analysis of moving target defense against false data injection attacks on power grid},
  author={Zhang, Zhenyong and Deng, Ruilong and Yau, David KY and Cheng, Peng and Chen, Jiming},
  journal={IEEE Transactions on Information Forensics and Security},
  volume={15},
  pages={2320--2335},
  year={2019},
  publisher={IEEE}
}

@article{kim2011strategic,
  title={Strategic protection against data injection attacks on power grids},
  author={Kim, Tung T and Poor, H Vincent},
  journal={IEEE Transactions on Smart Grid},
  volume={2},
  number={2},
  pages={326--333},
  year={2011},
  publisher={IEEE}
}


@article{li2018matrixseparation,
  title={Detecting false data injection attacks against power system state estimation with fast go-decomposition approach},
  author={Li, Boda and Ding, Tao and Huang, Can and Zhao, Junbo and Yang, Yongheng and Chen, Ying},
  journal={IEEE Transactions on Industrial Informatics},
  volume={15},
  number={5},
  pages={2892--2904},
  year={2018},
  publisher={IEEE}
}


@article{zhou2019amlintrusion,
  title={A survey of game theoretic approach for adversarial machine learning},
  author={Zhou, Yan and Kantarcioglu, Murat and Xi, Bowei},
  journal={Wiley Interdisciplinary Reviews: Data Mining and Knowledge Discovery},
  volume={9},
  number={3},
  pages={e1259},
  year={2019},
  publisher={Wiley Online Library}
}

@article{martins2020amlintru,
  title={Adversarial machine learning applied to intrusion and malware scenarios: a systematic review},
  author={Martins, Nuno and Cruz, Jos{\'e} Magalh{\~a}es and Cruz, Tiago and Abreu, Pedro Henriques},
  journal={IEEE Access},
  volume={8},
  pages={35403--35419},
  year={2020},
  publisher={IEEE}
}



@article{liu2021artintru,
  title={Adversarial machine learning: A multilayer review of the state-of-the-art and challenges for wireless and mobile systems},
  author={Liu, Jinxin and Nogueira, Michele and Fernandes, Johan and Kantarci, Burak},
  journal={IEEE Communications Surveys \& Tutorials},
  volume={24},
  number={1},
  pages={123--159},
  year={2021},
  publisher={IEEE}
}


@article{adesina2022amlwireless,
  title={Adversarial machine learning in wireless communications using RF data: A review},
  author={Adesina, Damilola and Hsieh, Chung-Chu and Sagduyu, Yalin E and Qian, Lijun},
  journal={IEEE Communications Surveys \& Tutorials},
  year={2022},
  publisher={IEEE}
}

@article{jiang2021app,
  title={Research progress and challenges on application-driven adversarial examples: A survey},
  author={Jiang, Wei and He, Zhiyuan and Zhan, Jinyu and Pan, Weijia and Adhikari, Deepak},
  journal={ACM Transactions on Cyber-Physical Systems (TCPS)},
  volume={5},
  number={4},
  pages={1--25},
  year={2021},
  publisher={ACM New York, NY}
}


@article{olo2020attackcps,
  title={Resilient machine learning for networked cyber physical systems: A survey for machine learning security to securing machine learning for CPS},
  author={Olowononi, Felix O and Rawat, Danda B and Liu, Chunmei},
  journal={IEEE Communications Surveys \& Tutorials},
  volume={23},
  number={1},
  pages={524--552},
  year={2020},
  publisher={IEEE}
}

@article{machado2021amlic,
  title={Adversarial machine learning in image classification: A survey toward the defender’s perspective},
  author={Machado, Gabriel Resende and Silva, Eug{\^e}nio and Goldschmidt, Ronaldo Ribeiro},
  journal={ACM Computing Surveys (CSUR)},
  volume={55},
  number={1},
  pages={1--38},
  year={2021},
  publisher={ACM New York, NY}
}

@article{rosenberg2021amlcsd,
  title={Adversarial machine learning attacks and defense methods in the cyber security domain},
  author={Rosenberg, Ishai and Shabtai, Asaf and Elovici, Yuval and Rokach, Lior},
  journal={ACM Computing Surveys (CSUR)},
  volume={54},
  number={5},
  pages={1--36},
  year={2021},
  publisher={ACM New York, NY, USA}
}

@article{wiyatno2019amlsrevi,
  title={Adversarial examples in modern machine learning: A review},
  author={Wiyatno, Rey Reza and Xu, Anqi and Dia, Ousmane and De Berker, Archy},
  journal={arXiv preprint arXiv:1911.05268},
  year={2019}
}


@article{qiu2019adreview,
  title={Review of artificial intelligence adversarial attack and defense technologies},
  author={Qiu, Shilin and Liu, Qihe and Zhou, Shijie and Wu, Chunjiang},
  journal={Applied Sciences},
  volume={9},
  number={5},
  pages={909},
  year={2019},
  publisher={MDPI}
}


@article{liu2018amlaccess,
  title={A survey on security threats and defensive techniques of machine learning: A data driven view},
  author={Liu, Qiang and Li, Pan and Zhao, Wentao and Cai, Wei and Yu, Shui and Leung, Victor CM},
  journal={IEEE access},
  volume={6},
  pages={12103--12117},
  year={2018},
  publisher={IEEE}
}


@article{zhang2020nlpreview,
  title={Adversarial attacks on deep-learning models in natural language processing: A survey},
  author={Zhang, Wei Emma and Sheng, Quan Z and Alhazmi, Ahoud and Li, Chenliang},
  journal={ACM Transactions on Intelligent Systems and Technology (TIST)},
  volume={11},
  number={3},
  pages={1--41},
  year={2020},
  publisher={ACM New York, NY, USA}
}


@article{haochen2020autocom,
  title={Adversarial attacks and defenses in images, graphs and text: A review},
  author={Xu, Han and Ma, Yao and Liu, Hao-Chen and Deb, Debayan and Liu, Hui and Tang, Ji-Liang and Jain, Anil K},
  journal={International Journal of Automation and Computing},
  volume={17},
  pages={151--178},
  year={2020},
  publisher={Springer}
}


@article{hu2019amlspeech,
  title={Adversarial examples for automatic speech recognition: Attacks and countermeasures},
  author={Hu, Shengshan and Shang, Xingcan and Qin, Zhan and Li, Minghui and Wang, Qian and Wang, Cong},
  journal={IEEE Communications Magazine},
  volume={57},
  number={10},
  pages={120--126},
  year={2019},
  publisher={IEEE}
}


@article{qayyum2020avaml,
  title={Securing connected \& autonomous vehicles: Challenges posed by adversarial machine learning and the way forward},
  author={Qayyum, Adnan and Usama, Muhammad and Qadir, Junaid and Al-Fuqaha, Ala},
  journal={IEEE Communications Surveys \& Tutorials},
  volume={22},
  number={2},
  pages={998--1026},
  year={2020},
  publisher={IEEE}
}

@article{zhou2019gtaaml,
  title={A survey of game theoretic approach for adversarial machine learning},
  author={Zhou, Yan and Kantarcioglu, Murat and Xi, Bowei},
  journal={Wiley Interdisciplinary Reviews: Data Mining and Knowledge Discovery},
  volume={9},
  number={3},
  pages={e1259},
  year={2019},
  publisher={Wiley Online Library}
}








==> refereneceref.txt <==
\cite{ruan2023vulnerability}
\cite{yang2023adversarial}
\cite{chen2022costoriented}

\cite{ruan2023vulnerability}\cite{yang2023adversarial}
\cite{chen2022costoriented}
\cite{chen2022costoriented}

\cite{ruan2023vulnerability}
\cite{yang2023adversarial}
\cite{chen2022costoriented}
\cite{chen2022costoriented}

*************

\cite{venke2021verifynn}\cite{zhang2022pcrvisaps}\cite{zhang2022corestability}\cite{liu2021gandiam}\cite{ren2022vulpsstvs}\cite{ren2022vulverifications}

\cite{li2021adnn}\cite{sayghe2020adlpsse}\cite{sayghe2020aepsse}\cite{guihai2021amlfdia}

\cite{liu2019annsg}\cite{tian2021seaann}

\cite{Kammal2021ppaclsevent}\cite{niazazari2020attgec}

\cite{chen2022fistml}\cite{tian2022anatt}

\cite{chen2021safedrl}
\cite{zheng2021vldrlfirst}
\cite{wan2022drllcps}
\cite{zhou2020drlacopf}
\cite{zeng2022resiliendrl}


*************

\cite{ren2022vulpsstvs}



\cite{venke2021verifynn}\cite{zeng2022pcvadrl}\cite{liu2021gandiam}\cite{ren2022vulverifications}\cite{zheng2021vldrlfirst}

\cite{venke2021verifynn}\cite{liu2019annsg}\cite{wan2022drllcps}\cite{zeng2022pcvadrl}\cite{ren2022vulverifications}\cite{zeng2022resiliendrl}\cite{zheng2021vldrlfirst}


\cite{chen2022fistml}\cite{wan2022drllcps}\cite{liu2021gandiam}\cite{ren2022vulverifications}\cite{tian2022anatt}\cite{tian2022aacnnpqr}

\cite{tian2021jae}\cite{tian2021amlfdia}\cite{zeng2022pcvadrl}\cite{li2021adnn}\cite{ren2022vulverifications}\cite{tian2021seaann}\cite{sayghe2020adlpsse}\cite{zheng2021vldrlfirst}\cite{chen2021safedrl}

\cite{guihai2021amlfdia}

\cite{zeng2022pcvadrl}\cite{Kammal2021ppaclsevent}


\cite{niazazari2020attgec}

\cite{liu2021gandiam}\cite{chen2021safedrl}

\cite{zeng2022resiliendrl}

\cite{zeng2022resiliendrl}

\cite{chen2021safedrl}

\cite{tian2021jae}\cite{tian2021amlfdia}\cite{zeng2022pcvadrl}\cite{Kammal2021ppaclsevent}

\cite{zheng2021vldrlfirst}




*********** 

\cite{chen2021safedrl}

\cite{ren2022vulpsstvs}\cite{guihai2021amlfdia}\cite{zheng2021vldrlfirst}

\cite{chen2022fistml}\cite{venke2021verifynn}\cite{liu2019annsg}\cite{wan2022drllcps}\cite{li2021adnn}\cite{ren2022vulpsstvs}\cite{ren2022vulverifications}\cite{sayghe2020adlpsse}\cite{guihai2021amlfdia}\cite{tian2022anatt}

\cite{zhang2022pcrvisaps}\cite{sayghe2020aepsse}\cite{Kammal2021ppaclsevent}

\cite{liu2021gandiam}

\cite{zhang2022corestability}

\cite{niazazari2020attgec}\cite{zeng2022resiliendrl}


********************

\cite{chen2022fistml}\cite{goodfellow2014fgsm}\cite{liang2019poisonlof}\cite{chen2019lfdja}\cite{luo2018lfbechrobust}

\cite{takiddin2021retd}\cite{li2020dletd}\cite{li2020searchfromfree}

\cite{wang2021blackboxnilm}

*********************************

\cite{wang2021blackboxnilm}\cite{takiddin2021retd}

\cite{li2020dletd}\cite{li2020searchfromfree}

\cite{zhou2022loadforeacting}

\cite{chen2022fistml}\cite{liang2019poisonlof}\cite{chen2019lfdja}

\cite{liang2019poisonlof}

\cite{zhou2022loadforeacting}

\cite{chen2022fistml}


*********************

\cite{luo2018lfbechrobust}

\cite{takiddin2021retd}

\cite{goodfellow2014fgsm}

\cite{takiddin2021retd}\cite{liang2019poisonlof}

\cite{chen2022fistml}\cite{chen2019lfdja}

\cite{wang2021blackboxnilm}













































==> sanchu.txt <==
zhou2019gtaaml  zhou2019amlintrusion
 
olo2020attackcps  olowononi2021aisecuritycps

jagielski2018datapoisoning  jagielski2018poisoningatt


liu2009fdia liu2011false

ieeestrands   ieee2011unsecure

yan2012commseru  yan2012smartgridcomm

sayghe2020aepsse sayghe2020adlpsse

remigijus2006lipschitz  liang2019poisonlof

chen2021safedrl


remigijus2006lipschitz
